Infinite-dimensional spherical-radial decomposition for probabilistic functions, with application to constrained optimal control and Gaussian process regression

The spherical-radial decomposition (SRD) is an efficient method for estimating probabilistic functions and their gradients defined over finite-dimensional elliptical distributions. In this work, we generalize the SRD to infinite stochastic dimensions by combining subspace SRD with standard Monte Carlo methods. The resulting method, which we call hybrid infinite-dimensional SRD (hiSRD) provides an unbiased, low-variance estimator for convex sets arising, for instance, in chance-constrained optimization. We provide a theoretical analysis of the variance of finite-dimensional SRD as the dimension increases, and show that the proposed hybrid method eliminates truncation-induced bias, reduces variance, and allows the computation of derivatives of probabilistic functions. We present comprehensive numerical studies for a risk-neutral stochastic PDE optimal control problem with joint chance state constraints, and for optimizing kernel parameters in Gaussian process regression under the constraint that the posterior process satisfies joint chance constraints.

==> data/RMSE_grad_GPR.txt <==
k SRD_MC SRD_QMC hiSRD_MC hiSRD_QMC
1 1.82253745e-01 1.82244496e-01 3.85133436e-02 3.89632584e-02
2 1.62654824e-01 1.62606486e-01 1.64682990e-02 1.32235233e-02
3 1.53614366e-01 1.53544478e-01 1.51446042e-02 1.67863532e-02
4 1.30354394e-01 1.30284281e-01 5.50192825e-03 2.51702289e-03
5 1.16335360e-01 1.16222222e-01 5.44212284e-03 2.80742777e-03
6 9.40519716e-02 9.38291403e-02 5.02372921e-03 2.34488847e-03
7 7.13423873e-02 7.11213411e-02 5.06185629e-03 2.06371709e-03
8 5.98695307e-02 5.94807285e-02 5.32081301e-03 2.23656022e-03
9 4.72946934e-02 4.68077155e-02 5.38865805e-03 2.19567463e-03
10 3.24801514e-02 3.20768752e-02 5.65838898e-03 2.31148316e-03
20 6.58679666e-03 3.20081548e-03 6.87058998e-03 3.44847188e-03
30 7.62440653e-03 4.09810457e-03 8.03501571e-03 4.35825727e-03
40 8.62603321e-03 4.88778919e-03 8.69684426e-03 4.98848956e-03
50 9.09086235e-03 5.50547511e-03 9.10160727e-03 5.54652026e-03
60 9.21573865e-03 5.73252729e-03 9.24154385e-03 5.79659904e-03
70 9.58835534e-03 5.81182268e-03 9.58616812e-03 5.86318443e-03
80 1.04692504e-02 6.28708677e-03 1.04334171e-02 6.35073000e-03
90 1.04869236e-02 7.02196056e-03 1.04599388e-02 7.07047559e-03
100 1.08331270e-02 7.28102330e-03 1.08144033e-02 7.34347997e-03
200 1.37592560e-02 1.06213429e-02 1.37265670e-02 1.06645407e-02
300 1.58096822e-02 1.17978554e-02 1.58099169e-02 1.17717499e-02
400 1.74121896e-02 1.35382512e-02 1.74062521e-02 1.34682297e-02
500 1.79794422e-02 1.47632237e-02 1.79776996e-02 1.47272771e-02
600 1.85894274e-02 1.51947535e-02 1.85853694e-02 1.51921374e-02
700 1.91586999e-02 1.60353656e-02 1.91542483e-02 1.60472110e-02
800 2.01199383e-02 1.60915908e-02 2.01169552e-02 1.61172453e-02
900 2.01854413e-02 1.64475787e-02 2.01751928e-02 1.64741123e-02
1000 2.00735245e-02 1.79518406e-02 2.00668647e-02 1.79479756e-02


==> data/RMSE_prob_GPR.txt <==
k MC QMC SRD_MC SRD_QMC hiSRD_MC hiSRD_QMC
1 1.42104864e-03 8.92194626e-04 2.14460013e-02 2.14450332e-02 1.25422794e-03 7.48793281e-04
2 1.42104864e-03 8.92194626e-04 1.84112847e-02 1.84043121e-02 8.30460551e-04 3.34744732e-04
3 1.42104864e-03 8.92194626e-04 1.73218036e-02 1.73119099e-02 8.66040557e-04 3.66312743e-04
4 1.42104864e-03 8.92194626e-04 1.41467544e-02 1.41411784e-02 5.97536104e-04 2.15028579e-04
5 1.42104864e-03 8.92194626e-04 1.22770903e-02 1.22620180e-02 5.97297157e-04 2.20666415e-04
6 1.42104864e-03 8.92194626e-04 9.46897916e-03 9.44336295e-03 5.72239977e-04 2.28906506e-04
7 1.42104864e-03 8.92194626e-04 6.86079583e-03 6.83610644e-03 5.98131177e-04 2.25167054e-04
8 1.42104864e-03 8.92194626e-04 5.66927903e-03 5.57369080e-03 6.62691995e-04 2.57756748e-04
9 1.42104864e-03 8.92194626e-04 4.32539033e-03 4.21566438e-03 6.93581943e-04 2.55703134e-04
10 1.42104864e-03 8.92194626e-04 2.72825589e-03 2.61627180e-03 7.41184321e-04 2.54509584e-04
20 1.42104864e-03 8.92194626e-04 9.71038674e-04 3.54559952e-04 9.70622306e-04 3.59636940e-04
30 1.42104864e-03 8.92194626e-04 1.08931882e-03 4.16242062e-04 1.08934831e-03 4.16031060e-04
40 1.42104864e-03 8.92194626e-04 1.14138282e-03 4.67205290e-04 1.14137575e-03 4.67197220e-04
50 1.42104864e-03 8.92194626e-04 1.17355922e-03 4.88329329e-04 1.17355647e-03 4.88329951e-04
60 1.42104864e-03 8.92194626e-04 1.18958356e-03 4.99301114e-04 1.18957764e-03 4.99302304e-04
70 1.42104864e-03 8.92194626e-04 1.23626678e-03 5.34614373e-04 1.23625723e-03 5.34613310e-04
80 1.42104864e-03 8.92194626e-04 1.23131736e-03 5.50117763e-04 1.23130999e-03 5.50118516e-04
90 1.42104864e-03 8.92194626e-04 1.24438435e-03 5.58745080e-04 1.24437918e-03 5.58747953e-04
100 1.42104864e-03 8.92194626e-04 1.23211962e-03 5.67265374e-04 1.23211505e-03 5.67265437e-04
200 1.42104864e-03 8.92194626e-04 1.28393247e-03 6.11336953e-04 1.28393294e-03 6.11341996e-04
300 1.42104864e-03 8.92194626e-04 1.36773085e-03 6.33849134e-04 1.36773554e-03 6.33847589e-04
400 1.42104864e-03 8.92194626e-04 1.34180842e-03 6.51070625e-04 1.34180534e-03 6.51071032e-04
500 1.42104864e-03 8.92194626e-04 1.38408001e-03 6.65586283e-04 1.38407442e-03 6.65592695e-04
600 1.42104864e-03 8.92194626e-04 1.39450917e-03 6.86224393e-04 1.39450897e-03 6.86228507e-04
700 1.42104864e-03 8.92194626e-04 1.40464247e-03 7.34677273e-04 1.40464005e-03 7.34679606e-04
800 1.42104864e-03 8.92194626e-04 1.41888625e-03 7.32007507e-04 1.41888746e-03 7.32009943e-04
900 1.42104864e-03 8.92194626e-04 1.40183639e-03 7.39276906e-04 1.40183529e-03 7.39280242e-04
1000 1.42104864e-03 8.92194626e-04 1.40535987e-03 7.56617060e-04 1.40536026e-03 7.56614079e-04


==> data/RMSE_split.txt <==
k V_total V_SRD V_rem V_total_100SRD
1 2.98740634e-05 1.22777439e-06 2.86462890e-05 2.86585668e-05
2 1.16659849e-05 4.91819016e-06 6.74779472e-06 6.79697663e-06
3 1.36883811e-05 6.49379594e-06 7.19458512e-06 7.25952308e-06
4 7.27651445e-06 6.51072593e-06 7.65788514e-07 8.30895774e-07
5 7.80950936e-06 7.21748775e-06 5.92021612e-07 6.64196489e-07
6 7.89720900e-06 7.62639885e-06 2.70810156e-07 3.47074144e-07
7 8.12143573e-06 7.99423587e-06 1.27199853e-07 2.07142211e-07
8 8.93302954e-06 8.83956475e-06 9.34647840e-08 1.81860432e-07
9 9.62852900e-06 9.58303286e-06 4.54961323e-08 1.41326461e-07
10 1.01566151e-05 1.01212581e-05 3.53570797e-08 1.36569660e-07
20 1.69724110e-05 1.69669445e-05 5.46653701e-09 1.75135982e-07
30 2.12836288e-05 2.12669046e-05 1.67242001e-08 2.29393246e-07
40 2.40795310e-05 2.40659172e-05 1.36137369e-08 2.54272909e-07
50 2.60891480e-05 2.60899298e-05 -7.81780978e-10 2.60117517e-07
60 2.75975406e-05 2.76009086e-05 -3.36791883e-09 2.72641167e-07
70 2.87777858e-05 2.87839462e-05 -6.16044200e-09 2.81679020e-07
80 2.97577899e-05 2.97551094e-05 2.68048847e-09 3.00231582e-07
90 3.05470634e-05 3.05589390e-05 -1.18756355e-08 2.93713755e-07
100 3.12610936e-05 3.12726674e-05 -1.15738412e-08 3.01152833e-07
200 3.51212211e-05 3.51445535e-05 -2.33323494e-08 3.28113185e-07
300 3.68615153e-05 3.68681079e-05 -6.59260864e-09 3.62088470e-07
400 3.78942047e-05 3.79046421e-05 -1.04374330e-08 3.68608988e-07
500 3.86367654e-05 3.86389187e-05 -2.15329858e-09 3.84235888e-07
600 3.91618406e-05 3.91640968e-05 -2.25618496e-09 3.89384783e-07
700 3.95639527e-05 3.95715167e-05 -7.56404637e-09 3.88151121e-07
800 3.98927586e-05 3.98966461e-05 -3.88753160e-09 3.95078929e-07
900 4.01759230e-05 4.01743510e-05 1.57197850e-09 4.03315489e-07
1000 4.04282237e-05 4.04143246e-05 1.38991602e-08 4.18042406e-07


==> data/biyupylow03kXX_rmse.txt <==
N      	dim20	    dim15	    dim10	   dim5      hiSRD10
1e1    	0.054117    0.05462     0.049121    0.0425   0.0489397
1e2    	0.0121315   0.01177     0.010042133 0.0103   0.0098800
1e3    	0.00245789  0.00242966  0.002568299 0.0065   0.00192607
3e3     0.00119218  0.001349    0.001944406 0.0066   9.7225e-04
1e4    	6.63775e-4  8.359e-04   0.001807192 0.0066   4.2441e-04
3e4     3.435e-04   6.975e-04   0.001733953 0.0065   2.0337e-04  
1e5    	3.1241e-04  6.913e-04   0.001744931 0.0064   7.71489e-05


# exact with 30 KL modes: 0.649186691315000
# exact with vanMC and 1e6 samples: 0.6487480000
# exact with vanMC and 1e7 samples: 0.648926100000
# exact with 3M QMC samples: 0.648914673492000
# exact with 10M QMC samples: 0.648934389343000



==> data/hiSRD.txt <==
k MC SRD_MC SRD_QMC hiSRD_MC hiSRD_QMC
1 1.50537610e-03 2.14454961e-02 2.14456332e-02 1.20694845e-03 6.51408238e-04
2 1.50537610e-03 1.84040691e-02 1.84052308e-02 7.94141407e-04 3.39062696e-04
3 1.50537610e-03 1.73072919e-02 1.73113966e-02 8.29793023e-04 3.66308720e-04
4 1.50537610e-03 1.41399674e-02 1.41444715e-02 5.91147908e-04 2.19172391e-04
5 1.50537610e-03 1.22721726e-02 1.22709420e-02 6.02510956e-04 2.19366347e-04
6 1.50537610e-03 9.46765194e-03 9.46699764e-03 6.14364062e-04 2.16098843e-04
7 1.50537610e-03 6.88063704e-03 6.86980850e-03 6.18999904e-04 2.17050239e-04
8 1.50537610e-03 5.65563061e-03 5.63069763e-03 6.36447383e-04 2.31322699e-04
9 1.50537610e-03 4.29961366e-03 4.25601346e-03 6.65614149e-04 2.37349171e-04
10 1.50537610e-03 2.71227066e-03 2.62684253e-03 6.86895785e-04 2.45667066e-04
20 1.50537610e-03 9.04935093e-04 3.75765274e-04 9.05102877e-04 3.76100028e-04
30 1.50537610e-03 1.01192496e-03 4.35854466e-04 1.01187151e-03 4.35860272e-04
40 1.50537610e-03 1.07726526e-03 4.50373061e-04 1.07727251e-03 4.50372715e-04
50 1.50537610e-03 1.10981201e-03 4.76255143e-04 1.10981200e-03 4.76255094e-04
60 1.50537610e-03 1.13958804e-03 4.91073198e-04 1.13958806e-03 4.91073224e-04
70 1.50537610e-03 1.16434167e-03 4.96508769e-04 1.16434170e-03 4.96508803e-04
80 1.50537610e-03 1.18457886e-03 5.19469776e-04 1.18457888e-03 5.19469817e-04
90 1.50537610e-03 1.20456845e-03 5.31573276e-04 1.20456848e-03 5.31573307e-04
100 1.50537610e-03 1.22767812e-03 5.42212446e-04 1.22767815e-03 5.42212467e-04
200 1.50537610e-03 1.31050251e-03 6.30777215e-04 1.31050251e-03 6.30777230e-04
300 1.50537610e-03 1.34889497e-03 6.62072181e-04 1.34889499e-03 6.62072177e-04
400 1.50537610e-03 1.36772442e-03 6.76588664e-04 1.36772445e-03 6.76588636e-04
500 1.50537610e-03 1.38178848e-03 6.90936109e-04 1.38178851e-03 6.90936081e-04
600 1.50537610e-03 1.39295466e-03 7.11983395e-04 1.39295470e-03 7.11983372e-04
700 1.50537610e-03 1.40722676e-03 7.18768699e-04 1.40722678e-03 7.18768683e-04
800 1.50537610e-03 1.41388906e-03 7.23790859e-04 1.41388907e-03 7.23790856e-04
900 1.50537610e-03 1.41763721e-03 7.24288352e-04 1.41763721e-03 7.24288358e-04
1000 1.50537610e-03 1.41818377e-03 7.32318677e-04 1.41818377e-03 7.32318665e-04

